Stochastic Stability of Event-triggered Anytime Control

We investigate control of a non-linear process when communication and processing capabilities are limited. The sensor communicates with a controller node through an erasure channel which introduces i.i.d. packet dropouts. Processor availability for control is random and, at times, insufficient to calculate plant inputs. To make efficient use of communication and processing resources, the sensor only transmits when the plant state lies outside a bounded target set. Control calculations are triggered by the received data. If a plant state measurement is successfully received and while the processor is available for control, the algorithm recursively calculates a sequence of tentative plant inputs, which are stored in a buffer for potential future use. This safeguards for time-steps when the processor is unavailable for control. We derive sufficient conditions on system parameters for stochastic stability of the closed loop and illustrate performance gains through numerical studies.

==> triggering3.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{triggering3.pdf}%
\end{picture}%
\setlength{\unitlength}{2171sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7649,3044)(1455,-2258)
\put(2101,-1711){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{output} $\mathbf{0}_p$}%
}}}}
\put(3001,164){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{set} $b(k)\leftarrow Sb(k-1), j\leftarrow 1, \chi\leftarrow x(k)$}%
}}}}
\put(3001,-136){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{while}  processor is available \textsc{and} $j\leq \Lambda$}%
}}}}
\put(3001,-1261){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{end}}%
}}}}
\put(3001,-1561){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{output} $b_1(k)$}%
}}}}
\put(3376,-436){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{if} $j=1$ \textsc{then set} $b(k)\leftarrow \mathbf{0}_{\Lambda p}$ \textsc{end}}%
}}}}
\put(4951,539){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{case} $\beta(k)=1$}%
}}}}
\put(8176,-1711){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{output} $b_1(k)$}%
}}}}
\put(8176,-1411){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$b(k)\leftarrow Sb(k-1)$}%
}}}}
\put(1576,-1036){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\beta(k)=2$}%
}}}}
\put(3376,-1036){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{set} $\chi\leftarrow f(\chi,b_j(k)),\, j\leftarrow j+1$}%
}}}}
\put(7351,-1036){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\beta(k)=0$}%
}}}}
\put(3376,-736){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{evaluate} $b_j(k) \leftarrow \kappa(\chi)$}%
}}}}
\put(7351,-796){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{case}}%
}}}}
\put(1576,-796){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{case}}%
}}}}
\put(2101,-1411){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$b(k)\leftarrow\mathbf{0}_{\Lambda p}$}%
}}}}
\end{picture}%

